An optimal learning method for developing personalized treatment regimes

A treatment regime is a function that maps individual patient information to a recommended treatment, hence explicitly incorporating the heterogeneity in need for treatment across individuals. Patient responses are dichotomous and can be predicted through an unknown relationship that depends on the patient information and the selected treatment. The goal is to find the treatments that lead to the best patient responses on average. Each experiment is expensive, forcing us to learn the most from each experiment. We adopt a Bayesian approach both to incorporate possible prior information and to update our treatment regime continuously as information accrues, with the potential to allow smaller yet more informative trials and for patients to receive better treatment. By formulating the problem as contextual bandits, we introduce a knowledge gradient policy to guide the treatment assignment by maximizing the expected value of information, for which an approximation method is used to overcome computational challenges. We provide a detailed study on how to make sequential medical decisions under uncertainty to reduce health care costs on a real world knee replacement dataset. We use clustering and LASSO to deal with the intrinsic sparsity in health datasets. We show experimentally that even though the problem is sparse, through careful selection of physicians (versus picking them at random), we can significantly improve the success rates.

==> readme.txt <==
% readme.txt for simauth.cls
% Version 3.0 released 30 March 2010
%
% This software may only be used to prepare an article for publication in the
% STATISTICS IN MEDICINE
% to be published by John Wiley & Sons, Ltd.
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   readme.txt   this file
%   simauth.cls  the LaTeX2e class file
%   simdoc.tex   authors' instructions
%   simdoc.pdf   authors' instructions in PDF format
%
% Typeset simdoc.tex for instructions and examples, or view the PDF.
%
% Simply place simauth.clS and simdoc.tex in your systems usual directories
% and typeset using your LaTeX2e command.
%
%
% Please note that the file wileyj.bst is available from the same download
% page for those authors using BibTeX.
%
%
% *** IMPORTANT NOTE ***
% When you submit your paper, please use the "doublespace" option
% in the documentclass line which will double-space your document
% and make the task of reviewing much simpler.
%

